A large amount of diffuse molecular gases in the bar of the strongly barred galaxy NGC1300: Cause of the low star formation efficiency

In many barred galaxies, star formation efficiency (SFE) in the bar is lower than those in the arm and bar-end, and its cause has still not been clear. Focusing on the strongly barred galaxy NGC 1300, we investigate the possibility that the presence of a large amount of diffuse molecular gas, which would not contribute to the SF, makes the SFE low in appearance. We examine the relation between the SFE and the diffuse molecular gas fraction ($f_{\rm dif}$), which is derived using the $^{12}$CO($1-0$) flux obtained from the interferometer of ALMA 12-m array, which has no sensitivity on diffuse (extended; FWHM $\gtrapprox 700$ pc) molecular gases due to the lack of ACA, and the total $^{12}$CO($1-0$) flux obtained from Nobeyama 45-m single-dish telescope. We find that the SFE decreases with increasing $f_{\rm dif}$. The $f_{\rm dif}$ and ${\rm SFE}$ are $0.74 - 0.91$ and $(0.06 - 0.16) ~\rm Gyr^{-1}$ in the bar regions, and $0.28 - 0.65$ and $(0.23 - 0.96) ~\rm Gyr^{-1}$ in the arm and bar-end regions. This result supports the idea that the presence of a large amount of diffuse molecular gas makes the SFE low. The suppression of the SFE in the bar has also been seen even when we exclude the diffuse molecular gas components. This suggests that the low SFE appears to be caused not only by a large amount of diffuse molecular gases but also by other mechanisms such as fast cloud-cloud collisions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
